DeepJSCC-Q: Constellation Constrained Deep Joint Source-Channel Coding

Recent works have shown that modern machine learning techniques can provide an alternative approach to the long-standing joint source-channel coding (JSCC) problem. Very promising initial results, superior to popular digital schemes that utilize separate source and channel codes, have been demonstrated for wireless image and video transmission using deep neural networks (DNNs). However, end-to-end training of such schemes requires a differentiable channel input representation; hence, prior works have assumed that any complex value can be transmitted over the channel. This can prevent the application of these codes in scenarios where the hardware or protocol can only admit certain sets of channel inputs, prescribed by a digital constellation. Herein, we propose DeepJSCC-Q, an end-to-end optimized JSCC solution for wireless image transmission using a finite channel input alphabet. We show that DeepJSCC-Q can achieve similar performance to prior works that allow any complex valued channel input, especially when high modulation orders are available, and that the performance asymptotically approaches that of unconstrained channel input as the modulation order increases. Importantly, DeepJSCC-Q preserves the graceful degradation of image quality in unpredictable channel conditions, a desirable property for deployment in mobile systems with rapidly changing channel conditions.

==> data/bpg_c256_msssim.csv <==
snr,bpsk_05,bpsk_05_std,bpsk_075,bpsk_075_std,qpsk_05,qpsk_05_std,qpsk_075,qpsk_075_std,16qam_05,16qam_05_std
0,0.126,0.01762,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
1,0.126,0.01762,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
2,0.126,0.01762,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
3,0.126,0.01762,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
4,0.1665,0.0175,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
5,0.9608,0.02221,0.1259,0.01701,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
6,0.9608,0.02221,0.164,0.01669,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
7,0.9608,0.02221,0.9734,0.016,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
8,0.9608,0.02221,0.9734,0.016,0.1262,0.01696,0.1256,0.01724,0.1256,0.01724
9,0.9608,0.02221,0.9734,0.016,0.3132,0.01471,0.1256,0.01724,0.1256,0.01724
10,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.1256,0.01724,0.1256,0.01724
11,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.30724,0.01454,0.1256,0.01724
12,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.1256,0.01724
13,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.1256,0.01724
14,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.1256,0.01724
15,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.1256,0.01724
16,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.9907,0.00327
17,0.9608,0.02221,0.9734,0.016,0.981,0.01091,0.98847,0.0056,0.9907,0.00327

==> data/bpg_c256_psnr.csv <==
snr,bpsk_05,bpsk_05_std,bpsk_075,bpsk_075_std,qpsk_05,qpsk_05_std,qpsk_075,qpsk_075_std,16qam_05,16qam_05_std
0,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
1,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
2,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
3,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
4,9.77,0.77,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
5,33.12,3.75,8.58,0.78,8.58,0.78,8.58,0.78,8.58,0.78
6,33.12,3.75,9.77,0.77,8.58,0.78,8.58,0.78,8.58,0.78
7,33.12,3.75,35.08,3.88,8.58,0.78,8.58,0.78,8.58,0.78
8,33.12,3.75,35.08,3.88,8.58,0.78,8.58,0.78,8.58,0.78
9,33.12,3.75,35.08,3.88,14.71,1.02,8.58,0.78,8.58,0.78
10,33.12,3.75,35.08,3.88,36.61,3.65,8.58,0.78,8.58,0.78
11,33.12,3.75,35.08,3.88,36.61,3.65,14.96,0.95,8.58,0.78
12,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,8.58,0.78
13,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,8.58,0.78
14,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,8.58,0.78
15,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,8.58,0.78
16,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,40.44,2.94
17,33.12,3.75,35.08,3.88,36.61,3.65,38.84,3.3,40.44,2.94

==> data/deepjscc_q_imagenet_mod16_Qnonuniform_bw0.1667_fading_tsnr16_constellation.csv <==
real,imag,prob
-0.76214284,-0.9170212,0.028675927
-1.0789613,-0.20899573,0.023988511
-0.98223853,0.61123276,0.014165455
-0.4463058,1.2636173,0.00902409
-0.31746992,-0.39043635,0.17289649
-0.4840511,0.13563913,0.09092077
-0.13462582,0.6143752,0.06383684
0.41167712,1.2438548,0.0138316685
0.020956576,-1.1174849,0.020334456
0.24022068,-0.4764198,0.078243256
0.05844976,0.049342643,0.29851806
0.4493642,0.49412733,0.08776919
0.8674366,-0.8364901,0.012841331
1.3512,-0.06855851,0.009791268
0.65474933,-0.045122657,0.059987172
1.1300416,0.80107975,0.015175502


==> data/deepjscc_q_imagenet_mod16_Qsoft_hard_bw0.1667_fading_tsnr16_constellation.csv <==
real,imag,prob
-0.9486833,-0.9486833,0.022323184
-0.9486833,-0.31622776,0.034087077
-0.9486833,0.31622776,0.024202347
-0.9486833,0.9486833,0.011207793
-0.31622776,-0.9486833,0.03467496
-0.31622776,-0.31622776,0.2289096
-0.31622776,0.31622776,0.121180214
-0.31622776,0.9486833,0.02746582
0.31622776,-0.9486833,0.024538465
0.31622776,-0.31622776,0.12084707
0.31622776,0.31622776,0.20662075
0.31622776,0.9486833,0.038835738
0.9486833,-0.9486833,0.011248482
0.9486833,-0.31622776,0.026870515
0.9486833,0.31622776,0.03816647
0.9486833,0.9486833,0.02882152


==> data/deepjscc_q_mod16_Qnonuniform_klloss_bw0.1667_tsnr16_constellation.csv <==
real,imag,prob
-0.557556,-0.5546977,0.18040149
0.20805185,0.12376944,0.17610846
-0.5755299,0.1319262,0.15459357
-0.5403201,0.58289033,0.043372683
0.11921095,-0.583557,0.14120823
0.07219415,0.49331877,0.061704636
0.20449995,0.92162555,0.02539444
-0.5714986,1.1646116,0.022193274
0.7148024,0.13436379,0.04071045
1.3495542,0.25135925,0.012502458
0.4714797,0.4851603,0.024644427
0.7994593,0.71797246,0.020024618
0.555842,-0.52605873,0.053081725
1.1433976,-0.5587044,0.023328356
1.1648499,1.1395497,0.012912114
0.30448467,1.478474,0.00781907


==> data/deepjscc_q_mod16_Qsoft_hard_klloss_bw0.1667_tsnr16_constellation.csv <==
real,imag,prob
-0.9486833,-0.9486833,0.046232224
-0.9486833,-0.31622776,0.02838919
-0.9486833,0.31622776,0.026185565
-0.9486833,0.9486833,0.024643369
-0.31622776,-0.9486833,0.02864986
-0.31622776,-0.31622776,0.11085447
-0.31622776,0.31622776,0.10157903
-0.31622776,0.9486833,0.04451137
0.31622776,-0.9486833,0.0262697
0.31622776,-0.31622776,0.10180134
0.31622776,0.31622776,0.12880346
0.31622776,0.9486833,0.061617956
0.9486833,-0.9486833,0.024738312
0.9486833,-0.31622776,0.044536166
0.9486833,0.31622776,0.061523862
0.9486833,0.9486833,0.13966411


==> data/deepjscc_q_mod4_Qnonuniform_klloss_bw0.1667_tsnr16_constellation.csv <==
real,imag,prob
-0.70715743,-0.70707554,0.26871002
-0.70701844,0.70719194,0.21886529
0.7072587,-0.70694566,0.22780906
0.7071321,0.7070742,0.28461564


==> data/deepjscc_q_mod4_Qsoft_hard_klloss_bw0.1667_tsnr16_constellation.csv <==
real,imag,prob
-0.7071068,-0.7071068,0.27512953
-0.7071068,0.7071068,0.21258545
0.7071068,-0.7071068,0.21232478
0.7071068,0.7071068,0.29996026


==> data/djscc_c256_tsnr16.csv <==
snr,psnr,psnr_std,msssim,msssim_std
0,25.76,2.14,0.8541,0.03095
1,27.13,2.37,0.8851,0.02758
2,28.41,2.61,0.9104,0.02339
3,29.63,2.96,0.9306,0.01975
4,30.79,2.77,0.9461,0.01647
5,32.01,3.01,0.9604,0.01348
6,33.23,3.12,0.9709,0.01103
7,34.5,2.95,0.9787,0.00892
8,35.77,2.96,0.984,0.00721
9,36.87,2.87,0.9882,0.00579
10,37.89,2.79,0.9914,0.00464
11,38.77,2.7,0.9936,0.00373
12,39.53,2.61,0.9951,0.00303
13,40.22,2.5,0.9963,0.00248
14,40.89,2.4,0.9971,0.00202
15,41.46,2.32,0.9977,0.00166
16,41.98,2.22,0.9981,0.0014
17,42.42,2.15,0.9985,0.0012

==> data/djsccq_1024qam_c256_tsnr16_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.6469,0.08594,0.7897,0.09076,0.6355,0.07001,0.7003,0.05263
1,0.714,0.0843,0.8445,0.08139,0.69,0.07063,0.7599,0.05324
2,0.7794,0.07547,0.8887,0.06895,0.7462,0.06137,0.8157,0.05308
3,0.8347,0.06453,0.9205,0.05517,0.803,0.05614,0.8632,0.04522
4,0.8827,0.05338,0.9431,0.04141,0.8487,0.04979,0.9004,0.03908
5,0.9193,0.0417,0.9565,0.0295,0.8916,0.04255,0.93,0.03189
6,0.9453,0.03119,0.9657,0.01974,0.9284,0.03255,0.951,0.02349
7,0.9648,0.0203,0.9730,0.01457,0.9529,0.02151,0.9662,0.01789
8,0.9762,0.01434,0.9809,0.0096,0.9691,0.01525,0.9765,0.01253
9,0.9835,0.00944,0.9856,0.00644,0.9803,0.00962,0.9834,0.00861
10,0.9883,0.00606,0.9886,0.00467,0.9869,0.00596,0.9878,0.00567
11,0.9912,0.00443,0.9912,0.00346,0.9905,0.00405,0.9909,0.00381
12,0.9931,0.00283,0.9929,0.00249,0.9927,0.00279,0.9927,0.00281
13,0.9942,0.00215,0.9941,0.002,0.994,0.00208,0.994,0.00213
14,0.995,0.00156,0.9950,0.00153,0.9949,0.00156,0.9949,0.00164
15,0.9956,0.00122,0.9956,0.00123,0.9956,0.00123,0.9956,0.00132
16,0.9961,0.00099,0.9961,0.00102,0.996,0.00105,0.9961,0.00109
17,0.9964,0.00083,0.9965,0.00084,0.9964,0.00086,0.9965,0.00092

==> data/djsccq_1024qam_c256_tsnr16_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,18.22,3.15,22.21,4.24,15.89,3.84,18.49,1.9
1,19.73,3.47,24.02,4.72,17.23,4.04,20.42,2.18
2,21.59,3.6,25.9,4.85,18.84,4.27,22.7,2.71
3,23.65,3.7,27.73,4.8,20.46,4.71,25,2.92
4,26.02,3.73,29.64,4.61,22.35,4.75,27.11,3.12
5,28.38,3.96,31.24,4.34,24.56,5.19,29.28,3.34
6,30.5,3.99,32.66,3.75,27.94,5.03,31.25,3.31
7,32.99,3.81,33.95,3.62,29.93,5.05,32.92,3.94
8,34.81,3.79,35.24,3.43,32.6,4.38,34.85,3.4
9,36.28,3.63,36.59,3.21,34.85,3.77,36.19,3.32
10,37.6,3.31,37.73,3.06,36.95,2.85,37.41,3.01
11,38.63,3.14,38.65,2.92,38.14,2.75,38.45,2.83
12,39.47,2.86,39.44,2.77,39.08,2.61,39.24,2.67
13,40.14,2.67,40.13,2.67,39.74,2.46,39.94,2.55
14,40.71,2.51,40.74,2.53,40.38,2.37,40.53,2.43
15,41.2,2.36,41.23,2.41,40.84,2.24,41.04,2.31
16,41.62,2.24,41.64,2.29,41.28,2.19,41.48,2.22
17,41.98,2.12,41.98,2.19,41.63,2.1,41.86,2.13


==> data/djsccq_16qam_c256_tsnr16_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.7082,0.05684,0.7129,0.05342,0.7503,0.05570,0.7641,0.05361
1,0.7720,0.04895,0.7730,0.04556,0.8074,0.05632,0.8175,0.04859
2,0.8295,0.04112,0.8305,0.03818,0.8600,0.04902,0.8661,0.03579
3,0.8770,0.03281,0.8802,0.03182,0.8994,0.04642,0.9085,0.02835
4,0.9147,0.02572,0.9216,0.02451,0.9272,0.03154,0.9357,0.02162
5,0.9420,0.01959,0.9467,0.01916,0.9459,0.01537,0.9556,0.01551
6,0.9586,0.01530,0.9593,0.01410,0.9633,0.01100,0.9663,0.01142
7,0.9672,0.01213,0.9676,0.01141,0.9743,0.00802,0.9737,0.00912
8,0.9730,0.00991,0.9735,0.00923,0.9785,0.00674,0.9794,0.00706
9,0.9772,0.00837,0.9775,0.00783,0.9814,0.00588,0.9822,0.00614
10,0.9801,0.00714,0.9804,0.00669,0.9834,0.00529,0.9842,0.00527
11,0.9823,0.00624,0.9825,0.00591,0.9848,0.00479,0.9856,0.00478
12,0.9838,0.00557,0.9839,0.00535,0.9859,0.00441,0.9866,0.00431
13,0.9849,0.00506,0.9850,0.00492,0.9866,0.00414,0.9873,0.00411
14,0.9857,0.00472,0.9858,0.00458,0.9871,0.00394,0.9878,0.00384
15,0.9863,0.00446,0.9863,0.00435,0.9875,0.00380,0.9882,0.00364
16,0.9868,0.00426,0.9868,0.00414,0.9878,0.00367,0.9885,0.00352
17,0.9871,0.00413,0.9871,0.00403,0.9881,0.00355,0.9887,0.00342

==> data/djsccq_16qam_c256_tsnr16_msssim_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.7251,0.02221,0.8154,0.02221,0.7351,0.02221,0.9082,0.02221
1,0.7479,0.02221,0.8373,0.02221,0.7599,0.02221,0.9141,0.02221
2,0.7711,0.02221,0.8394,0.02221,0.7861,0.02221,0.9302,0.02221
3,0.7937,0.02221,0.8454,0.02221,0.8109,0.02221,0.9346,0.02221
4,0.8114,0.02221,0.8869,0.02221,0.8333,0.02221,0.9346,0.02221
5,0.8298,0.02221,0.8964,0.02221,0.8551,0.02221,0.9358,0.02221
6,0.8466,0.02221,0.8988,0.02221,0.8713,0.02221,0.9384,0.02221
7,0.8614,0.02221,0.9113,0.02221,0.8858,0.02221,0.9539,0.02221
8,0.8745,0.02221,0.9203,0.02221,0.8977,0.02221,0.9539,0.02221
9,0.8869,0.02221,0.9274,0.02221,0.90788,0.02221,0.9574,0.02221
10,0.8986,0.02221,0.9284,0.02221,0.9166,0.02221,0.9627,0.02221
11,0.9086,0.02221,0.9373,0.02221,0.9249,0.02221,0.9628,0.02221
12,0.9192,0.02221,0.9385,0.02221,0.9329,0.02221,0.9680,0.02221
13,0.9293,0.02221,0.9388,0.02221,0.9390,0.02221,0.9685,0.02221
14,0.9363,0.02221,0.9521,0.02221,0.9446,0.02221,0.9706,0.02221
15,0.9424,0.02221,0.9557,0.02221,0.9491,0.02221,0.9710,0.02221
16,0.9464,0.02221,0.9613,0.02221,0.9523,0.02221,0.9760,0.02221
17,0.9482,0.02221,0.9617,0.02221,0.9542,0.02221,0.9794,0.02221

==> data/djsccq_16qam_c256_tsnr16_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,19.85,2.71,19.25,2.66,21.31,3.99,21.80,2.32
1,21.51,2.75,20.94,2.54,23.19,4.52,23.48,2.46
2,23.16,2.80,23.10,2.68,25.03,4.29,25.40,2.66
3,25.27,2.83,25.31,2.76,27.17,4.46,27.23,2.76
4,27.49,2.88,27.77,2.84,28.65,3.94,28.88,2.83
5,29.91,2.90,29.86,2.88,30.09,3.04,30.59,2.86
6,30.98,2.89,31.12,2.85,31.70,2.83,31.89,2.80
7,31.95,2.91,32.07,2.86,33.01,2.69,33.17,2.86
8,32.72,2.90,32.87,2.84,33.79,2.73,33.94,2.80
9,33.38,2.88,33.49,2.84,34.36,2.72,34.52,2.83
10,33.92,2.86,34.00,2.81,34.79,2.71,34.99,2.81
11,34.35,2.83,34.40,2.79,35.13,2.69,35.35,2.76
12,34.70,2.82,34.71,2.77,35.39,2.68,35.60,2.72
13,34.95,2.79,34.96,2.75,35.60,2.66,35.82,2.70
14,35.15,2.78,35.17,2.73,35.76,2.65,35.98,2.68
15,35.29,2.76,35.33,2.71,35.88,2.64,36.10,2.66
16,35.41,2.75,35.45,2.70,35.98,2.63,36.20,2.65
17,35.50,2.74,35.54,2.69,36.06,2.62,36.28,2.64

==> data/djsccq_16qam_c256_tsnr16_psnr_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,21.58,4.35,23.09,4.35,22.24,4.35,27.41,4.35
1,22.36,4.35,24.59,4.35,23.17,4.35,28.96,4.35
2,23.19,4.35,24.82,4.35,24.06,4.35,29.36,4.35
3,23.89,4.35,25.32,4.35,25.03,4.35,30.09,4.35
4,24.52,4.35,26.09,4.35,25.93,4.35,30.19,4.35
5,25.20,4.35,26.55,4.35,26.75,4.35,30.42,4.35
6,25.74,4.35,26.84,4.35,27.30,4.35,30.61,4.35
7,26.13,4.35,27.43,4.35,27.89,4.35,30.94,4.35
8,26.47,4.35,28.09,4.35,28.35,4.35,32.23,4.35
9,26.81,4.35,28.21,4.35,28.74,4.35,32.25,4.35
10,27.23,4.35,28.48,4.35,29.13,4.35,32.29,4.35
11,27.61,4.35,28.96,4.35,29.42,4.35,32.57,4.35
12,27.91,4.35,29.21,4.35,29.67,4.35,32.66,4.35
13,28.25,4.35,29.22,4.35,29.97,4.35,32.78,4.35
14,28.64,4.35,29.57,4.35,30.23,4.35,32.94,4.35
15,28.96,4.35,30.30,4.35,30.50,4.35,33.19,4.35
16,29.17,4.35,30.40,4.35,30.69,4.35,33.22,4.35
17,29.48,4.35,30.47,4.35,30.89,4.35,33.49,4.35

==> data/djsccq_16qam_c256_tsnr5_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.9183,0.04452,,,0.8696,0.03837
1,,,0.9439,0.02790,,,0.9254,0.02728
2,,,0.9571,0.01931,,,0.9529,0.01818
3,,,0.9645,0.01351,,,0.9662,0.01325
4,,,0.9688,0.01062,,,0.9729,0.01080
5,,,0.9716,0.00881,,,0.9763,0.00899
6,,,0.9735,0.00761,,,0.9781,0.00797
7,,,0.9749,0.00680,,,0.9792,0.00746
8,,,0.9760,0.00621,,,0.9799,0.00696
9,,,0.9768,0.00576,,,0.9804,0.00664
10,,,0.9773,0.00538,,,0.9808,0.00648
11,,,0.9778,0.00519,,,0.9810,0.00635
12,,,0.9782,0.00494,,,0.9812,0.00625
13,,,0.9784,0.00483,,,0.9813,0.00619
14,,,0.9786,0.00474,,,0.9814,0.00612
15,,,0.9788,0.00465,,,0.9815,0.00613
16,,,0.9789,0.00458,,,0.9816,0.00608
17,,,0.9790,0.00454,,,0.9816,0.00605


==> data/djsccq_16qam_c256_tsnr5_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,25.92,3.89,,,28.69,2.61
1,,,28.91,3.50,,,30.27,2.78
2,,,31.04,3.18,,,31.32,2.86
3,,,32.41,2.94,,,31.99,2.86
4,,,33.25,2.80,,,32.47,2.90
5,,,33.77,2.69,,,32.83,2.87
6,,,33.09,2.60,,,34.11,2.82
7,,,33.30,2.54,,,34.33,2.79
8,,,33.47,2.50,,,34.50,2.77
9,,,33.61,2.45,,,34.61,2.74
10,,,33.70,2.41,,,34.71,2.73
11,,,33.78,2.39,,,34.78,2.72
12,,,33.85,2.37,,,34.82,2.71
13,,,33.89,2.35,,,34.87,2.71
14,,,33.93,2.33,,,34.90,2.71
15,,,33.96,2.32,,,34.92,2.71
16,,,33.98,2.31,,,34.94,2.71
17,,,34.01,2.31,,,34.95,2.70


==> data/djsccq_16qam_c256_tsnr7_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.8584,0.04250,,,0.8638,0.05346
1,,,0.9073,0.03369,,,0.9106,0.03846
2,,,0.9391,0.02561,,,0.9409,0.02587
3,,,0.9574,0.01894,,,0.9581,0.01689
4,,,0.9670,0.01320,,,0.9681,0.01279
5,,,0.9721,0.00977,,,0.9742,0.01027
6,,,0.9754,0.00769,,,0.9779,0.00853
7,,,0.9776,0.00650,,,0.9800,0.00727
8,,,0.9791,0.00557,,,0.9812,0.00643
9,,,0.9802,0.00495,,,0.9822,0.00582
10,,,0.9810,0.00455,,,0.9828,0.00536
11,,,0.9816,0.00422,,,0.9834,0.00512
12,,,0.9821,0.00398,,,0.9837,0.00486
13,,,0.9824,0.00379,,,0.9840,0.00471
14,,,0.9827,0.00365,,,0.9841,0.00458
15,,,0.9829,0.00354,,,0.9843,0.00449
16,,,0.9830,0.00346,,,0.9844,0.00439
17,,,0.9832,0.00339,,,0.9845,0.00433


==> data/djsccq_16qam_c256_tsnr7_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,24.89,3.18,,,26.14,3.61
1,,,27.13,3.39,,,28.20,3.85
2,,,29.47,3.30,,,30.18,3.29
3,,,31.24,3.22,,,31.31,3.01
4,,,32.29,3.04,,,32.48,2.99
5,,,32.90,2.87,,,33.33,2.95
6,,,33.34,2.77,,,33.94,2.90
7,,,33.69,2.67,,,34.31,2.84
8,,,33.95,2.59,,,34.57,2.76
9,,,34.16,2.54,,,34.78,2.72
10,,,34.33,2.49,,,34.92,2.66
11,,,34.45,2.45,,,35.04,2.63
12,,,34.56,2.42,,,35.12,2.61
13,,,34.63,2.40,,,35.20,2.59
14,,,34.69,2.37,,,35.24,2.55
15,,,34.74,2.35,,,35.29,2.54
16,,,34.77,2.33,,,35.32,2.53
17,,,34.80,2.32,,,35.35,2.52


==> data/djsccq_2qam_c256_tsnr5_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.9007,0.03443,,,0.9011,0.03252
1,,,0.9166,0.02908,,,0.9178,0.02863
2,,,0.9257,0.02502,,,0.9273,0.02630
3,,,0.9316,0.02330,,,0.9337,0.02393
4,,,0.9352,0.02211,,,0.9374,0.02271
5,,,0.9374,0.02102,,,0.9396,0.02179
6,,,0.9386,0.02058,,,0.9410,0.02129
7,,,0.9395,0.02013,,,0.9419,0.02095
8,,,0.9400,0.01993,,,0.9424,0.02077
9,,,0.9404,0.01976,,,0.9428,0.02059
10,,,0.9406,0.01968,,,0.9431,0.02051
11,,,0.9408,0.01955,,,0.9433,0.02045
12,,,0.9409,0.01952,,,0.9434,0.02039
13,,,0.9410,0.01946,,,0.9435,0.02033
14,,,0.9411,0.01942,,,0.9436,0.02032
15,,,0.9412,0.01941,,,0.9436,0.02030
16,,,0.9412,0.01939,,,0.9437,0.02029
17,,,0.9412,0.01938,,,0.9437,0.02028


==> data/djsccq_2qam_c256_tsnr5_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,26.88,2.63,,,27.00,2.62
1,,,27.82,2.69,,,27.83,2.67
2,,,28.30,2.66,,,28.34,2.72
3,,,28.72,2.75,,,28.83,2.73
4,,,28.94,2.78,,,29.09,2.73
5,,,29.09,2.77,,,29.25,2.73
6,,,29.17,2.78,,,29.34,2.73
7,,,29.22,2.78,,,29.40,2.73
8,,,29.26,2.78,,,29.44,2.73
9,,,29.28,2.78,,,29.46,2.73
10,,,29.29,2.79,,,29.48,2.72
11,,,29.31,2.78,,,29.49,2.73
12,,,29.31,2.79,,,29.49,2.72
13,,,29.32,2.78,,,29.50,2.72
14,,,29.32,2.78,,,29.50,2.72
15,,,29.33,2.78,,,29.51,2.72
16,,,29.33,2.78,,,29.51,2.72
17,,,29.33,2.78,,,29.51,2.72


==> data/djsccq_2qam_c256_tsnr7_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.8874,0.03946,,,0.8947,0.03771
1,,,0.9067,0.03443,,,0.9101,0.03316
2,,,0.9193,0.03106,,,0.9201,0.03037
3,,,0.9267,0.02876,,,0.9269,0.02780
4,,,0.9308,0.02724,,,0.9314,0.02590
5,,,0.9335,0.02594,,,0.9343,0.02502
6,,,0.9353,0.02526,,,0.9361,0.02417
7,,,0.9364,0.02492,,,0.9373,0.02382
8,,,0.9372,0.02443,,,0.9381,0.02355
9,,,0.9377,0.02442,,,0.9386,0.02335
10,,,0.9380,0.02420,,,0.9390,0.02322
11,,,0.9382,0.02403,,,0.9392,0.02313
12,,,0.9384,0.02400,,,0.9394,0.02307
13,,,0.9385,0.02390,,,0.9396,0.02305
14,,,0.9386,0.02387,,,0.9397,0.02299
15,,,0.9387,0.02384,,,0.9398,0.02299
16,,,0.9388,0.02379,,,0.9399,0.02293
17,,,0.9388,0.02378,,,0.9399,0.02291


==> data/djsccq_2qam_c256_tsnr7_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,26.09,2.57,,,26.44,2.63
1,,,27.05,2.65,,,27.23,2.72
2,,,27.77,2.74,,,27.79,2.76
3,,,28.17,2.79,,,28.29,2.78
4,,,28.41,2.83,,,28.59,2.80
5,,,28.57,2.86,,,28.80,2.80
6,,,28.69,2.88,,,28.92,2.81
7,,,28.76,2.89,,,29.01,2.82
8,,,28.80,2.89,,,29.06,2.82
9,,,28.83,2.90,,,29.09,2.82
10,,,28.84,2.90,,,29.12,2.82
11,,,28.86,2.90,,,29.13,2.82
12,,,28.87,2.90,,,29.15,2.82
13,,,28.87,2.90,,,29.16,2.82
14,,,28.87,2.90,,,29.16,2.82
15,,,28.88,2.90,,,29.17,2.82
16,,,28.88,2.90,,,29.17,2.82
17,,,28.88,2.90,,,29.18,2.82


==> data/djsccq_4096qam_c256_tsnr10_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.8543,0.03095,,,0.8092,0.06815,0.8016,0.08294
1,0.8958,0.02758,,,0.8735,0.05510,0.8603,0.06688
2,0.9255,0.02339,,,0.9183,0.04589,0.9029,0.05274
3,0.9450,0.01975,,,0.9473,0.03256,0.9360,0.03620
4,0.9651,0.01647,,,0.9583,0.02263,0.9568,0.02408
5,0.9758,0.01348,,,0.9703,0.01509,0.9699,0.01607
6,0.9820,0.01103,,,0.9792,0.01054,0.9781,0.01106
7,0.9858,0.00892,,,0.9843,0.00726,0.9835,0.00732
8,0.9883,0.00721,,,0.9873,0.00535,0.9869,0.00530
9,0.9901,0.00579,,,0.9891,0.00415,0.9890,0.00416
10,0.9914,0.00464,,,0.9902,0.00334,0.9905,0.00319
11,0.9924,0.00373,,,0.9909,0.00278,0.9915,0.00263
12,0.9932,0.00303,,,0.9916,0.00233,0.9922,0.00226
13,0.9938,0.00248,,,0.9921,0.00204,0.9927,0.00199
14,0.9943,0.00202,,,0.9924,0.00181,0.9931,0.00177
15,0.9947,0.00166,,,0.9927,0.00166,0.9933,0.00162
16,0.9950,0.0014,,,0.9929,0.00153,0.9936,0.00150
17,0.9953,0.0012,,,0.9931,0.00145,0.9937,0.00142


==> data/djsccq_4096qam_c256_tsnr10_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,26.36,3.21,,,22.27,3.21,22.36,4.36
1,28.23,3.43,,,25.18,3.43,24.99,4.36
2,30.01,3.69,,,28.78,3.69,27.78,4.45
3,31.79,3.66,,,30.32,3.66,30.10,4.00
4,33.31,3.52,,,32.01,3.52,31.96,3.66
5,34.61,3.29,,,33.49,3.29,33.43,3.45
6,35.66,3.17,,,34.66,3.17,34.67,3.20
7,36.49,2.99,,,35.63,2.99,35.71,2.90
8,37.22,2.83,,,36.41,2.83,36.52,2.73
9,37.82,2.73,,,37.06,2.73,37.16,2.60
10,38.36,2.64,,,37.59,2.64,37.68,2.46
11,38.85,2.55,,,38.00,2.55,38.10,2.36
12,39.28,2.46,,,38.34,2.46,38.44,2.26
13,39.66,2.38,,,38.61,2.38,38.70,2.18
14,39.98,2.32,,,38.83,2.32,38.91,2.11
15,40.29,2.26,,,39.01,2.26,39.09,2.06
16,40.52,2.21,,,39.15,2.21,39.25,2.01
17,40.73,2.18,,,39.27,2.18,39.36,1.97


==> data/djsccq_4096qam_c256_tsnr12_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.8320,0.10034,,,0.7581,0.05672,0.7652,0.07555
1,0.8730,0.08875,,,0.8213,0.04985,0.8277,0.06805
2,0.9090,0.07134,,,0.8735,0.03722,0.8758,0.05688
3,0.9323,0.05326,,,0.9138,0.03084,0.9153,0.04364
4,0.9517,0.03610,,,0.9428,0.02162,0.9415,0.03200
5,0.9648,0.02503,,,0.9609,0.01533,0.9607,0.02077
6,0.9734,0.01620,,,0.9731,0.01130,0.9729,0.01372
7,0.9802,0.01102,,,0.9796,0.00839,0.9800,0.00939
8,0.9850,0.00737,,,0.9840,0.00594,0.9848,0.00645
9,0.9881,0.00526,,,0.9868,0.00469,0.9879,0.00475
10,0.9901,0.00361,,,0.9889,0.00379,0.9900,0.00366
11,0.9916,0.00273,,,0.9904,0.00312,0.9916,0.00290
12,0.9926,0.00212,,,0.9915,0.00260,0.9927,0.00235
13,0.9934,0.00167,,,0.9923,0.00224,0.9935,0.00196
14,0.9940,0.00136,,,0.9930,0.00197,0.9941,0.00166
15,0.9945,0.00113,,,0.9934,0.00178,0.9946,0.00145
16,0.9949,0.00096,,,0.9938,0.00161,0.9950,0.00128
17,0.9952,0.00085,,,0.9941,0.00149,0.9952,0.00116


==> data/djsccq_4096qam_c256_tsnr12_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,24.50,3.99,,,22.40,2.82,22.09,3.09
1,26.22,4.29,,,24.63,3.17,24.35,3.42
2,28.10,4.40,,,26.98,3.04,26.31,3.84
3,29.65,4.44,,,29.22,3.25,28.64,3.82
4,31.20,4.07,,,31.17,3.12,30.51,3.82
5,32.97,3.92,,,32.50,3.01,32.34,3.50
6,34.43,3.58,,,33.64,2.90,33.88,3.25
7,35.54,3.33,,,34.67,2.85,35.04,3.00
8,36.49,3.10,,,35.57,2.70,36.06,2.86
9,37.32,2.89,,,36.27,2.63,36.92,2.71
10,38.00,2.71,,,36.89,2.57,37.64,2.61
11,38.60,2.57,,,37.42,2.52,38.25,2.51
12,39.12,2.44,,,37.87,2.45,38.78,2.43
13,39.58,2.33,,,38.23,2.40,39.24,2.36
14,39.98,2.20,,,38.56,2.33,39.61,2.27
15,40.32,2.10,,,38.80,2.30,39.93,2.21
16,40.61,2.01,,,39.02,2.25,40.21,2.14
17,40.86,1.92,,,39.20,2.22,40.42,2.08


==> data/djsccq_4096qam_c256_tsnr16_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.8521,0.03095,0.8353,0.0446,0.6955,0.0446,0.6913,0.03095
1,0.8831,0.02758,0.8731,0.03702,0.7584,0.03702,0.7524,0.02758
2,0.9084,0.02339,0.9034,0.032,0.817,0.032,0.8092,0.02339
3,0.9286,0.01975,0.9256,0.0264,0.8649,0.0264,0.8616,0.01975
4,0.9441,0.01647,0.9438,0.02028,0.9054,0.02028,0.9003,0.01647
5,0.9584,0.01348,0.9573,0.01554,0.9338,0.01554,0.9324,0.01348
6,0.9689,0.01103,0.9671,0.01204,0.9538,0.01204,0.9539,0.01103
7,0.9767,0.00892,0.9744,0.00946,0.9687,0.00946,0.9693,0.00892
8,0.9820,0.00721,0.9798,0.00739,0.9778,0.00739,0.978,0.00721
9,0.9862,0.00579,0.9841,0.00588,0.9838,0.00588,0.9828,0.00579
10,0.9894,0.00464,0.9882,0.00468,0.9869,0.00468,0.9861,0.00464
11,0.9916,0.00373,0.9909,0.00376,0.9892,0.00376,0.9886,0.00373
12,0.9931,0.00303,0.9927,0.003,0.991,0.003,0.9905,0.00303
13,0.9943,0.00248,0.994,0.00243,0.9924,0.00243,0.992,0.00248
14,0.9951,0.00202,0.9948,0.002,0.9934,0.002,0.9931,0.00202
15,0.9957,0.00166,0.9955,0.00167,0.9942,0.00167,0.994,0.00166
16,0.9961,0.0014,0.996,0.00139,0.9949,0.00139,0.9947,0.0014
17,0.9965,0.0012,0.9964,0.00118,0.9954,0.00118,0.9952,0.0012

==> data/djsccq_4096qam_c256_tsnr16_msssim_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.84591,0.02221,0.7787,0.02221,0.9006,0.02221,0.9247,0.02221
1,0.86791,0.02221,0.8078,0.02221,0.9162,0.02221,0.9202,0.02221
2,0.88664,0.02221,0.8436,0.02221,0.9299,0.02221,0.9065,0.02221
3,0.9033,0.02221,0.8375,0.02221,0.9423,0.02221,0.9289,0.02221
4,0.91812,0.02221,0.8712,0.02221,0.9513,0.02221,0.9526,0.02221
5,0.92886,0.02221,0.9161,0.02221,0.9586,0.02221,0.9619,0.02221
6,0.93873,0.02221,0.9026,0.02221,0.9637,0.02221,0.9289,0.02221
7,0.94491,0.02221,0.9376,0.02221,0.9683,0.02221,0.9490,0.02221
8,0.95086,0.02221,0.9514,0.02221,0.9722,0.02221,0.9724,0.02221
9,0.9574,0.02221,0.9496,0.02221,0.9748,0.02221,0.9743,0.02221
10,0.9635,0.02221,0.9498,0.02221,0.9771,0.02221,0.9761,0.02221
11,0.9668,0.02221,0.9495,0.02221,0.9797,0.02221,0.9674,0.02221
12,0.9710,0.02221,0.9586,0.02221,0.9818,0.02221,0.9771,0.02221
13,0.9738,0.02221,0.9637,0.02221,0.9846,0.02221,0.9666,0.02221
14,0.9770,0.02221,0.9718,0.02221,0.9866,0.02221,0.9866,0.02221
15,0.9790,0.02221,0.9692,0.02221,0.9879,0.02221,0.9844,0.02221
16,0.9817,0.02221,0.9736,0.02221,0.9895,0.02221,0.9858,0.02221
17,0.9841,0.02221,0.9859,0.02221,0.9900,0.02221,0.9873,0.02221

==> data/djsccq_4096qam_c256_tsnr16_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,25.72,2.65,24.49,2.8,20.15,2.8,19.29,2.65
1,27.09,2.67,26.21,2.84,21.93,2.84,21,2.67
2,28.37,2.69,27.87,2.87,24.16,2.87,23.21,2.69
3,29.59,2.71,29.21,2.87,26.27,2.87,25.42,2.71
4,30.75,2.73,30.57,2.87,28.47,2.87,27.79,2.73
5,31.97,2.74,31.82,2.86,30.46,2.86,29.92,2.74
6,33.19,2.76,32.97,2.81,32.08,2.81,31.85,2.76
7,34.46,2.76,34.12,2.8,33.85,2.8,33.62,2.76
8,35.73,2.73,35.38,2.76,35.02,2.76,34.89,2.73
9,36.83,2.7,36.52,2.73,35.91,2.73,35.78,2.7
10,37.85,2.64,37.59,2.69,36.74,2.69,36.62,2.64
11,38.73,2.6,38.53,2.65,37.53,2.65,37.39,2.6
12,39.49,2.53,39.32,2.57,38.22,2.57,38.09,2.53
13,40.18,2.46,40.03,2.5,38.84,2.5,38.71,2.46
14,40.74,2.39,40.62,2.43,39.39,2.43,39.27,2.39
15,41.26,2.31,41.12,2.35,39.87,2.35,39.76,2.31
16,41.72,2.23,41.57,2.29,40.31,2.29,40.19,2.23
17,42.12,2.17,41.95,2.2,40.65,2.2,40.56,2.17

==> data/djsccq_4096qam_c256_tsnr16_psnr_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,25.29,4.35,23.63,4.35,29.18,4.35,29.74,4.35
1,25.95,4.35,25.37,4.35,29.96,4.35,30.32,4.35
2,26.67,4.35,25.64,4.35,30.90,4.35,30.36,4.35
3,27.31,4.35,26.39,4.35,31.59,4.35,31.09,4.35
4,28.01,4.35,27.69,4.35,32.44,4.35,31.49,4.35
5,28.71,4.35,28.52,4.35,33.50,4.35,32.87,4.35
6,29.42,4.35,28.81,4.35,34.19,4.35,33.14,4.35
7,29.93,4.35,30.50,4.35,34.94,4.35,33.27,4.35
8,30.55,4.35,31.33,4.35,35.55,4.35,35.12,4.35
9,31.21,4.35,31.46,4.35,35.95,4.35,35.22,4.35
10,31.74,4.35,31.50,4.35,36.37,4.35,35.24,4.35
11,32.47,4.35,31.58,4.35,36.89,4.35,35.74,4.35
12,33.11,4.35,32.99,4.35,37.37,4.35,36.32,4.35
13,33.84,4.35,33.07,4.35,37.71,4.35,36.44,4.35
14,34.45,4.35,33.68,4.35,38.16,4.35,37.10,4.35
15,35.02,4.35,34.30,4.35,38.39,4.35,37.47,4.35
16,35.70,4.35,34.41,4.35,38.57,4.35,37.59,4.35
17,36.24,4.35,36.24,4.35,38.69,4.35,37.98,4.35

==> data/djsccq_4096qam_c256_tsnr7_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.9042,0.03095,,,,,,
1,0.9342,0.02758,,,,,,
2,0.9580,0.02339,,,,,,
3,0.9706,0.01975,,,,,,
4,0.9783,0.01647,,,,,,
5,0.9825,0.01348,,,,,,
6,0.9855,0.01103,,,,,,
7,0.9875,0.00892,,,,,,
8,0.9891,0.00721,,,,,,
9,0.9903,0.00579,,,,,,
10,0.9913,0.00464,,,,,,
11,0.9921,0.00373,,,,,,
12,0.9927,0.00303,,,,,,
13,0.9932,0.00248,,,,,,
14,0.9936,0.00202,,,,,,
15,0.9939,0.00166,,,,,,
16,0.9942,0.0014,,,,,,
17,0.9944,0.0012,,,,,,


==> data/djsccq_4096qam_c256_tsnr7_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,28.82,3.21,,,,,,
1,30.68,3.43,,,,,,
2,32.62,3.69,,,,,,
3,33.87,3.66,,,,,,
4,34.94,3.52,,,,,,
5,35.71,3.29,,,,,,
6,36.37,3.17,,,,,,
7,36.96,2.99,,,,,,
8,37.48,2.83,,,,,,
9,37.96,2.73,,,,,,
10,38.39,2.64,,,,,,
11,38.77,2.55,,,,,,
12,39.12,2.46,,,,,,
13,39.41,2.38,,,,,,
14,39.66,2.32,,,,,,
15,39.87,2.26,,,,,,
16,40.04,2.21,,,,,,
17,40.19,2.18,,,,,,


==> data/djsccq_4qam_c256_tsnr10_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.7747,0.06188,,,0.8133,0.06291
1,,,0.8247,0.05147,,,0.8577,0.05189
2,,,0.8673,0.04130,,,0.8943,0.03993
3,,,0.9000,0.03474,,,0.9183,0.03176
4,,,0.9230,0.02647,,,0.9358,0.02533
5,,,0.9396,0.02077,,,0.9462,0.02064
6,,,0.9494,0.01795,,,0.9527,0.01804
7,,,0.9556,0.01567,,,0.9568,0.01612
8,,,0.9592,0.01435,,,0.9592,0.01505
9,,,0.9608,0.01349,,,0.9611,0.01446
10,,,0.9619,0.01303,,,0.9623,0.01395
11,,,0.9625,0.01277,,,0.9630,0.01368
12,,,0.9630,0.01262,,,0.9634,0.01343
13,,,0.9633,0.01248,,,0.9637,0.01328
14,,,0.9636,0.01240,,,0.9640,0.01319
15,,,0.9638,0.01232,,,0.9641,0.01313
16,,,0.9639,0.01227,,,0.9642,0.01306
17,,,0.9640,0.01222,,,0.9643,0.01303


==> data/djsccq_4qam_c256_tsnr10_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,21.65,2.03,,,22.50,2.18
1,,,23.27,2.11,,,24.15,2.36
2,,,24.87,2.33,,,25.85,2.54
3,,,26.56,2.45,,,27.43,2.75
4,,,27.90,2.52,,,28.77,2.85
5,,,29.08,2.58,,,29.70,2.80
6,,,29.98,2.70,,,30.34,2.86
7,,,30.55,2.70,,,30.77,2.85
8,,,30.93,2.74,,,31.03,2.86
9,,,31.16,2.73,,,31.21,2.86
10,,,31.28,2.73,,,31.33,2.85
11,,,31.37,2.74,,,31.40,2.85
12,,,31.42,2.73,,,31.45,2.84
13,,,31.46,2.74,,,31.50,2.85
14,,,31.48,2.73,,,31.53,2.85
15,,,31.50,2.73,,,31.55,2.85
16,,,31.52,2.73,,,31.56,2.84
17,,,31.53,2.73,,,31.58,2.84


==> data/djsccq_4qam_c256_tsnr12_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.7189,0.04212,0.7196,0.04455,0.7396,0.04132,0.7004,0.04716
1,0.7808,0.03866,0.7802,0.04190,0.7959,0.03852,0.7637,0.04223
2,0.8324,0.03431,0.8359,0.03530,0.8474,0.03300,0.8208,0.03622
3,0.8744,0.02735,0.8769,0.03008,0.8863,0.02848,0.8660,0.03127
4,0.9079,0.02590,0.9065,0.02666,0.9154,0.02417,0.9004,0.02670
5,0.9288,0.02061,0.9291,0.02200,0.9347,0.02015,0.9240,0.02267
6,0.9441,0.01773,0.9426,0.01898,0.9464,0.01690,0.9408,0.01976
7,0.9533,0.01566,0.9517,0.01640,0.9544,0.01554,0.9514,0.01680
8,0.9582,0.01501,0.9573,0.01479,0.9593,0.01429,0.9570,0.01525
9,0.9615,0.01389,0.9602,0.01407,0.9619,0.01337,0.9603,0.01422
10,0.9632,0.01316,0.9621,0.01357,0.9634,0.01280,0.9621,0.01382
11,0.9643,0.01304,0.9631,0.01327,0.9645,0.01247,0.9633,0.01333
12,0.9649,0.01276,0.9637,0.01301,0.9651,0.01230,0.9640,0.01311
13,0.9654,0.01259,0.9641,0.01288,0.9655,0.01213,0.9644,0.01296
14,0.9657,0.01243,0.9644,0.01278,0.9658,0.01199,0.9648,0.01279
15,0.9659,0.01236,0.9647,0.01265,0.9661,0.01193,0.9650,0.01270
16,0.9660,0.01231,0.9648,0.01264,0.9663,0.01186,0.9652,0.01266
17,0.9662,0.01227,0.9650,0.01257,0.9664,0.01181,0.9653,0.01260


==> data/djsccq_4qam_c256_tsnr12_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,20.89,1.52,20.80,1.67,21.41,1.67,20.30,1.63
1,22.41,1.60,22.29,1.83,22.80,1.89,21.81,1.78
2,23.93,1.81,23.95,1.95,24.33,1.96,23.40,1.91
3,25.46,1.89,25.42,2.15,25.90,2.13,25.06,2.01
4,27.04,2.23,26.83,2.34,27.32,2.31,26.53,2.26
5,28.23,2.31,28.15,2.44,28.52,2.49,27.86,2.34
6,29.37,2.50,29.13,2.61,29.38,2.52,29.16,2.62
7,30.16,2.62,29.92,2.64,30.14,2.69,30.05,2.66
8,30.68,2.72,30.46,2.71,30.64,2.74,30.62,2.75
9,31.01,2.75,30.74,2.72,30.88,2.73,30.99,2.76
10,31.20,2.75,30.96,2.77,31.07,2.76,31.20,2.81
11,31.35,2.79,31.08,2.77,31.20,2.77,31.34,2.81
12,31.43,2.80,31.14,2.77,31.28,2.78,31.42,2.81
13,31.49,2.80,31.20,2.77,31.33,2.78,31.46,2.81
14,31.53,2.80,31.23,2.78,31.37,2.78,31.51,2.82
15,31.56,2.80,31.25,2.77,31.40,2.78,31.53,2.81
16,31.58,2.80,31.27,2.77,31.42,2.78,31.56,2.82
17,31.59,2.80,31.29,2.77,31.44,2.78,31.57,2.81


==> data/djsccq_4qam_c256_tsnr16_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.7193,0.04492,0.705,0.04419,0.7233,0.03806,0.7363,0.04438
1,0.7811,0.04334,0.7702,0.04069,0.7871,0.03628,0.7994,0.04239
2,0.8347,0.0384,0.8306,0.03724,0.839,0.03178,0.8521,0.03595
3,0.8757,0.03166,0.8775,0.03138,0.8812,0.0296,0.8888,0.03189
4,0.9074,0.02672,0.9105,0.02619,0.9125,0.02466,0.9176,0.02523
5,0.9301,0.02162,0.9326,0.02198,0.9324,0.02124,0.9362,0.02125
6,0.945,0.01806,0.9481,0.01835,0.946,0.01821,0.9486,0.01774
7,0.9546,0.01619,0.9562,0.01564,0.9548,0.01617,0.957,0.0162
8,0.9609,0.01415,0.9613,0.01408,0.9604,0.01447,0.9623,0.01444
9,0.9644,0.01325,0.9642,0.01341,0.9636,0.0134,0.9652,0.0137
10,0.9667,0.01246,0.9661,0.0125,0.966,0.01278,0.9673,0.01297
11,0.9682,0.01193,0.9673,0.01217,0.9674,0.0122,0.9685,0.01251
12,0.9691,0.01155,0.9682,0.0118,0.9683,0.01191,0.9692,0.01219
13,0.9697,0.01132,0.9687,0.01159,0.9689,0.01168,0.9697,0.012
14,0.9702,0.01117,0.9691,0.01145,0.9694,0.0115,0.9701,0.01183
15,0.9705,0.01102,0.9694,0.01133,0.9698,0.01137,0.9704,0.01175
16,0.9707,0.01096,0.9696,0.01125,0.97,0.01128,0.9706,0.01162
17,0.9709,0.0109,0.9698,0.0112,0.9702,0.01123,0.9707,0.01154

==> data/djsccq_4qam_c256_tsnr16_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,20.71,1.57,20.69,1.62,20.6,1.85,21.37,1.86
1,22.26,1.84,22.14,1.73,22.33,1.87,23.01,2.05
2,23.81,1.92,23.92,2.05,23.83,1.88,24.7,2.22
3,25.44,2.11,25.67,2.19,25.5,2.21,26.14,2.38
4,26.91,2.25,27.24,2.37,27.17,2.26,27.67,2.49
5,28.25,2.39,28.55,2.53,28.47,2.45,28.9,2.6
6,29.36,2.52,29.8,2.67,29.48,2.55,29.86,2.67
7,30.23,2.63,30.58,2.74,30.33,2.67,30.6,2.79
8,30.85,2.71,31.13,2.76,30.88,2.74,31.14,2.83
9,31.27,2.76,31.47,2.81,31.23,2.76,31.5,2.86
10,31.55,2.77,31.71,2.83,31.52,2.8,31.76,2.87
11,31.73,2.79,31.87,2.84,31.69,2.81,31.91,2.88
12,31.85,2.79,31.99,2.84,31.82,2.82,32.02,2.89
13,31.95,2.8,32.06,2.84,31.9,2.82,32.09,2.89
14,32.01,2.81,32.12,2.85,31.97,2.83,32.14,2.89
15,32.06,2.8,32.17,2.84,32.01,2.83,32.18,2.89
16,32.09,2.81,32.19,2.84,32.05,2.83,32.21,2.89
17,32.12,2.81,32.23,2.84,32.07,2.83,32.24,2.89

==> data/djsccq_64qam_c256_tsnr10_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.7644,0.06377,0.8258,0.07705,,
1,,,0.8296,0.04771,0.8743,0.07233,,
2,,,0.8845,0.03375,0.9095,0.05694,,
3,,,0.9242,0.02358,0.9378,0.04518,,
4,,,0.9532,0.01708,0.9571,0.02999,,
5,,,0.9669,0.01298,0.9701,0.01761,,
6,,,0.9728,0.01000,0.9779,0.01115,,
7,,,0.9768,0.00782,0.9830,0.00716,,
8,,,0.9795,0.00631,0.9863,0.00527,,
9,,,0.9814,0.00521,0.9884,0.00398,,
10,,,0.9827,0.00443,0.9899,0.00327,,
11,,,0.9837,0.00383,0.9908,0.00282,,
12,,,0.9844,0.00341,0.9915,0.00251,,
13,,,0.9850,0.00308,0.9919,0.00225,,
14,,,0.9854,0.00286,0.9922,0.00207,,
15,,,0.9857,0.00269,0.9924,0.00193,,
16,,,0.9859,0.00257,0.9925,0.00184,,
17,,,0.9861,0.00248,0.9926,0.00177,,


==> data/djsccq_64qam_c256_tsnr10_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,21.85,3.86,24.32,3.08,,
1,,,24.07,3.75,26.45,3.59,,
2,,,26.65,3.52,28.39,3.76,,
3,,,29.23,3.28,30.28,4.18,,
4,,,31.45,3.16,32.05,3.97,,
5,,,32.40,2.99,33.50,3.76,,
6,,,33.15,2.87,34.91,3.35,,
7,,,33.76,2.76,35.87,3.09,,
8,,,34.24,2.63,36.62,2.88,,
9,,,34.61,2.53,37.17,2.73,,
10,,,34.89,2.44,37.58,2.63,,
11,,,35.14,2.37,37.90,2.56,,
12,,,35.31,2.31,38.13,2.49,,
13,,,35.45,2.25,38.33,2.42,,
14,,,35.56,2.22,38.48,2.38,,
15,,,35.65,2.18,38.59,2.34,,
16,,,35.73,2.16,38.68,2.31,,
17,,,35.78,2.13,38.75,2.28,,


==> data/djsccq_64qam_c256_tsnr12_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,0.7533,0.09961,,,0.7776,0.07243
1,,,0.8155,0.08063,,,0.8410,0.06988
2,,,0.8690,0.05784,,,0.8928,0.05912
3,,,0.9102,0.03846,,,0.9282,0.04446
4,,,0.9404,0.02483,,,0.9505,0.03320
5,,,0.9614,0.01695,,,0.9647,0.02111
6,,,0.9735,0.01169,,,0.9738,0.01407
7,,,0.9790,0.00863,,,0.9814,0.00884
8,,,0.9826,0.00624,,,0.9859,0.00595
9,,,0.9850,0.00489,,,0.9885,0.00440
10,,,0.9867,0.00393,,,0.9901,0.00345
11,,,0.9878,0.00334,,,0.9913,0.00279
12,,,0.9886,0.00287,,,0.9920,0.00239
13,,,0.9893,0.00248,,,0.9926,0.00208
14,,,0.9897,0.00222,,,0.9930,0.00188
15,,,0.9901,0.00204,,,0.9933,0.00171
16,,,0.9903,0.00189,,,0.9935,0.00159
17,,,0.9905,0.00178,,,0.9937,0.00150


==> data/djsccq_64qam_c256_tsnr12_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,,,21.69,3.99,,,22.40,2.63
1,,,23.80,4.12,,,24.49,3.03
2,,,26.03,4.20,,,27.02,3.44
3,,,28.10,3.76,,,29.09,3.68
4,,,30.28,3.70,,,30.85,3.81
5,,,32.30,3.48,,,32.32,3.73
6,,,33.44,3.25,,,33.91,3.52
7,,,34.38,3.06,,,35.23,3.23
8,,,35.07,2.87,,,36.25,3.04
9,,,35.63,2.75,,,37.01,2.86
10,,,36.09,2.60,,,37.61,2.75
11,,,36.43,2.52,,,38.06,2.64
12,,,36.71,2.43,,,38.43,2.55
13,,,36.93,2.34,,,38.73,2.49
14,,,37.10,2.28,,,38.96,2.43
15,,,37.24,2.23,,,39.15,2.37
16,,,37.35,2.18,,,39.30,2.33
17,,,37.45,2.15,,,39.42,2.30


==> data/djsccq_64qam_c256_tsnr16_msssim.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.6472,0.07425,0.7285,0.05575,0.7005,0.05575,0.7770,0.07114
1,0.7430,0.06502,0.8038,0.05759,0.7683,0.05759,0.8315,0.06502
2,0.8218,0.04948,0.8660,0.05216,0.8243,0.05216,0.8777,0.05835
3,0.8768,0.03654,0.9040,0.04181,0.8737,0.04181,0.9110,0.05201
4,0.9156,0.02594,0.9293,0.03437,0.9129,0.03437,0.9379,0.03863
5,0.9441,0.01787,0.9476,0.02410,0.9433,0.02410,0.9569,0.02683
6,0.9621,0.01270,0.9640,0.01631,0.9628,0.01631,0.9683,0.01752
7,0.9729,0.00947,0.9740,0.01177,0.9742,0.01177,0.9751,0.01184
8,0.9786,0.00700,0.9809,0.00761,0.9813,0.00761,0.9820,0.00798
9,0.9845,0.00534,0.9851,0.00547,0.9859,0.00547,0.9864,0.00583
10,0.9879,0.00419,0.9880,0.00396,0.9888,0.00396,0.9893,0.00423
11,0.9897,0.00342,0.9899,0.00307,0.9906,0.00307,0.9910,0.00341
12,0.9910,0.00282,0.9913,0.00255,0.9919,0.00255,0.9923,0.00266
13,0.9919,0.00235,0.9922,0.00208,0.9928,0.00208,0.9931,0.00223
14,0.9925,0.00203,0.9929,0.00185,0.9934,0.00185,0.9938,0.00194
15,0.9931,0.00180,0.9934,0.00161,0.9939,0.00161,0.9942,0.00170
16,0.9934,0.00163,0.9938,0.00146,0.9943,0.00146,0.9946,0.00153
17,0.9937,0.00151,0.9941,0.00134,0.9946,0.00134,0.9948,0.00139

==> data/djsccq_64qam_c256_tsnr16_msssim_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,0.7775,0.02221,0.7013,0.02221,0.82043,0.02221,0.5740,0.02221
1,0.8025,0.02221,0.7590,0.02221,0.84185,0.02221,0.6146,0.02221
2,0.8269,0.02221,0.7790,0.02221,0.85850,0.02221,0.6845,0.02221
3,0.8463,0.02221,0.7937,0.02221,0.87438,0.02221,0.7931,0.02221
4,0.8637,0.02221,0.8002,0.02221,0.89098,0.02221,0.8211,0.02221
5,0.8790,0.02221,0.8035,0.02221,0.90380,0.02221,0.8408,0.02221
6,0.8947,0.02221,0.8058,0.02221,0.91795,0.02221,0.8850,0.02221
7,0.9089,0.02221,0.8179,0.02221,0.93075,0.02221,0.8859,0.02221
8,0.9211,0.02221,0.8556,0.02221,0.94207,0.02221,0.8962,0.02221
9,0.9337,0.02221,0.8579,0.02221,0.95166,0.02221,0.9134,0.02221
10,0.9467,0.02221,0.8982,0.02221,0.96177,0.02221,0.9357,0.02221
11,0.9556,0.02221,0.9004,0.02221,0.97001,0.02221,0.9380,0.02221
12,0.9624,0.02221,0.9241,0.02221,0.97483,0.02221,0.9412,0.02221
13,0.9687,0.02221,0.9317,0.02221,0.97849,0.02221,0.9487,0.02221
14,0.9713,0.02221,0.9339,0.02221,0.98170,0.02221,0.9712,0.02221
15,0.9732,0.02221,0.9342,0.02221,0.98371,0.02221,0.9819,0.02221
16,0.9750,0.02221,0.9343,0.02221,0.98559,0.02221,0.9850,0.02221
17,0.9771,0.02221,0.9425,0.02221,0.98651,0.02221,0.9882,0.02221

==> data/djsccq_64qam_c256_tsnr16_psnr.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,18.28,2.91,21.27,2.66,19.72,2.16,21.93,2.64
1,20.75,3.17,23.37,2.54,21.63,2.42,23.69,2.69
2,23.35,3.23,25.34,2.68,23.56,2.50,25.64,2.94
3,25.58,3.26,27.13,2.76,26.19,2.66,27.59,3.37
4,28.14,3.27,28.63,2.84,28.21,2.96,29.39,3.52
5,30.23,3.21,29.97,2.88,30.41,3.15,30.90,3.51
6,32.11,3.22,31.66,2.85,32.33,3.20,32.37,3.40
7,33.57,3.16,33.25,2.86,33.75,3.25,33.95,3.26
8,34.86,3.07,34.74,2.84,35.17,3.10,35.21,3.16
9,35.82,3.00,35.85,2.84,36.24,3.01,36.37,3.02
10,36.57,2.86,36.66,2.81,37.06,2.87,37.28,2.91
11,37.17,2.80,37.39,2.79,37.74,2.73,37.91,2.78
12,37.69,2.70,37.93,2.77,38.25,2.70,38.51,2.69
13,38.12,2.62,38.39,2.75,38.71,2.62,38.96,2.61
14,38.46,2.55,38.75,2.73,39.06,2.56,39.31,2.54
15,38.74,2.49,39.04,2.71,39.35,2.50,39.61,2.48
16,38.97,2.43,39.27,2.70,39.59,2.45,39.85,2.42
17,39.16,2.38,39.47,2.69,39.80,2.41,40.03,2.38

==> data/djsccq_64qam_c256_tsnr16_psnr_fading.csv <==
snr,soft_hard,soft_hard_std,soft_hard_klloss,soft_hard_klloss_std,nonuniform,nonuniform_std,nonuniform_klloss,nonuniform_klloss_std
0,20.38,4.35,21.43,4.35,20.91,4.35,16.81,4.35
1,21.53,4.35,22.83,4.35,22.50,4.35,18.95,4.35
2,22.84,4.35,23.13,4.35,24.02,4.35,20.47,4.35
3,24.05,4.35,23.86,4.35,25.55,4.35,24.82,4.35
4,25.16,4.35,24.07,4.35,26.99,4.35,25.49,4.35
5,26.54,4.35,24.26,4.35,28.52,4.35,26.34,4.35
6,27.51,4.35,24.28,4.35,29.85,4.35,29.21,4.35
7,28.70,4.35,24.41,4.35,30.84,4.35,29.22,4.35
8,29.74,4.35,25.72,4.35,31.69,4.35,29.58,4.35
9,30.54,4.35,25.94,4.35,32.49,4.35,32.11,4.35
10,31.22,4.35,27.18,4.35,33.25,4.35,32.25,4.35
11,31.70,4.35,27.20,4.35,33.91,4.35,32.98,4.35
12,32.17,4.35,28.10,4.35,34.62,4.35,33.63,4.35
13,32.52,4.35,28.34,4.35,35.35,4.35,35.21,4.35
14,32.88,4.35,28.75,4.35,36.03,4.35,35.76,4.35
15,33.16,4.35,28.87,4.35,36.55,4.35,36.88,4.35
16,33.48,4.35,28.94,4.35,36.93,4.35,37.08,4.35
17,33.73,4.35,28.96,4.35,37.29,4.35,37.10,4.35

==> data/rho_bw_msssim.csv <==
rho,soft_hard_klloss,soft_hard_klloss_std,nonuniform_klloss,nonuniform_klloss_std,bpg,bpg_std
0.1667,0.9827,0.00443,0.9899,0.00327,0.9810,0.01091
0.0833,0.9781,0.00725,0.9800,0.00744,0.9608,0.02221
0.0417,0.9568,0.01619,0.9589,0.01618,0.9293,0.03748
0.0208,0.9284,0.02823,0.9312,0.02767,0.8887,0.05373


==> data/rho_bw_psnr.csv <==
rho,soft_hard_klloss,soft_hard_klloss_std,nonuniform_klloss,nonuniform_klloss_std,bpg,bpg_std
0.1667,34.89,2.44,37.58,2.63,36.61,3.65
0.0833,33.67,2.81,34.10,2.88,33.12,3.75
0.0417,30.68,2.86,30.72,2.72,30.25,3.59
0.0208,28.58,2.87,28.58,2.70,27.99,3.38


==> data/train_loss_64qam_c256_tsnr16.csv <==
Step,nonuniform_klloss,nonuniform,soft_hard,soft_hard_klloss
1,0.00293,0.00462,0.00282,0.00277
2,0.00108,0.00151,0.00105,0.00102
3,0.00079,0.00106,0.0008,0.00081
4,0.00072,0.00086,0.00069,0.00072
5,0.00068,0.00079,0.00065,0.00065
6,0.00067,0.00071,0.00061,0.00062
7,0.00062,0.00069,0.00059,0.00059
8,0.0006,0.00066,0.00056,0.00059
9,0.00059,0.00064,0.00057,0.00059
10,0.00055,0.00063,0.00055,0.00058
11,0.00056,0.00059,0.00059,0.00059
12,0.00055,0.0006,0.00055,0.00055
13,0.0005,0.00057,0.00054,0.00052
14,0.00051,0.00056,0.00054,0.00052
15,0.00054,0.00056,0.00054,0.00053
16,0.00051,0.00056,0.00054,0.00053
17,0.0005,0.00052,0.00056,0.00053
18,0.00049,0.00053,0.00052,0.00051
19,0.00049,0.00051,0.0005,0.0005
20,0.00049,0.00051,0.00054,0.0005
21,0.00047,0.00053,0.0005,0.0005
22,0.00048,0.00051,0.00051,0.00051
23,0.00047,0.0005,0.00048,0.00048
24,0.00048,0.00049,0.00047,0.00051
25,0.00047,0.00049,0.00048,0.00049
26,0.00048,0.0005,0.0005,0.00048
27,0.00046,0.00048,0.00048,0.00047
28,0.00047,0.00048,0.00046,0.00051
29,0.00045,0.00048,0.00046,0.00051
30,0.00045,0.00048,0.00046,0.00045
31,0.00044,0.00046,0.00045,0.00045
32,0.00045,0.00047,0.00045,0.00044
33,0.00046,0.00047,0.00046,0.00045
34,0.00044,0.00047,0.00044,0.00044
35,0.00044,0.00045,0.00044,0.00043
36,0.00044,0.00046,0.00046,0.00044
37,0.00044,0.00045,0.00044,0.00045
38,0.00043,0.00044,0.00044,0.00045
39,0.00046,0.00045,0.00045,0.00043
40,0.00044,0.00044,0.00046,0.00043
41,0.00043,0.00044,0.00044,0.00044
42,0.00042,0.00044,0.00043,0.00044
43,0.00044,0.00043,0.00042,0.00042
44,0.00043,0.00044,0.00043,0.00042
45,0.00042,0.00043,0.00042,0.00044
46,0.00045,0.00043,0.00042,0.00044
